$\Lambda$ parameter of the SU(3) Yang-Mills theory from the continuous $\beta$ function

Nonperturbative determinations of the renormalization group $\beta$ function are essential to connect lattice results to perturbative predictions of strongly coupled gauge theories and to determine the $\Lambda$ parameter or the strong coupling constant. The continuous $\beta$ function is very well suited for this task because it is applicable both in the weakly coupled deconfined regime as well as the strongly coupled confined regime. Here we report on our results for the $\beta$ function of the pure gauge SU(3) Yang-Mills theory in the gradient flow scheme. Our calculations cover the renormalized coupling range $g^2_{\textrm{GF}} \sim 1.2 - 27$, allowing for a direct determination of $\sqrt{8t_0} \Lambda_{\overline{\textrm{MS}}}$ in this system. Our prediction, $\sqrt{8 t_0} \Lambda_{\overline{\textrm{MS}}}=0.622(10)$, is in good agreement with recent direct determinations of this quantity.

==> nf0_beta_fn.txt <==
g^2_GF    beta_GF_mean    beta_GF_stat    beta_GF_syst
1.8       -0.24117        0.00258         0.00177
1.9       -0.26929        0.00284         0.00188
2.0       -0.29984        0.00319         0.00205
2.1       -0.33283        0.00355         0.00232
2.2       -0.36824        0.00391         0.00244
2.3       -0.40606        0.00426         0.00243
2.4       -0.44624        0.0046          0.00243
2.5       -0.48876        0.00494         0.00254
2.6       -0.53359        0.00528         0.00263
2.7       -0.58068        0.00562         0.00272
2.8       -0.63001        0.00596         0.00279
2.9       -0.68152        0.00629         0.00293
3.0       -0.73518        0.00663         0.00314
3.1       -0.79093        0.00698         0.00338
3.2       -0.84873        0.00733         0.00389
3.3       -0.90852        0.00769         0.00441
3.4       -0.97025        0.00807         0.00491
3.5       -1.03388        0.00846         0.00542
3.6       -1.09936        0.00886         0.00593
3.7       -1.16663        0.00928         0.00648
3.8       -1.23566        0.0097          0.00707
3.9       -1.30638        0.01014         0.00767
4.0       -1.37877        0.01058         0.00831
4.1       -1.45278        0.01103         0.00896
4.2       -1.52837        0.01148         0.00962
4.3       -1.60549        0.01192         0.0103
4.4       -1.6841         0.01237         0.01096
4.5       -1.76417        0.01282         0.0116
4.6       -1.84566        0.01327         0.01221
4.7       -1.92853        0.01372         0.01279
4.8       -2.01273        0.01417         0.01333
4.9       -2.09824        0.01461         0.01384
5.0       -2.18502        0.01506         0.01429
5.1       -2.27303        0.0155          0.01471
5.2       -2.36225        0.01594         0.01508
5.3       -2.45262        0.01639         0.0154
5.4       -2.54413        0.01683         0.01568
5.5       -2.63675        0.01727         0.01592
5.6       -2.73043        0.01772         0.01611
5.7       -2.82516        0.01816         0.01626
5.8       -2.92091        0.0186          0.01637
5.9       -3.01765        0.01904         0.01672
6.0       -3.11535        0.01948         0.01708
6.1       -3.21398        0.01992         0.0174
6.2       -3.31353        0.02036         0.01769
6.3       -3.41397        0.02079         0.01795
6.4       -3.51528        0.02122         0.01817
6.5       -3.61743        0.02164         0.01836
6.6       -3.72041        0.02206         0.01893
6.7       -3.82419        0.02248         0.01958
6.8       -3.92875        0.02289         0.02026
6.9       -4.03407        0.02329         0.02094
7.0       -4.14014        0.02369         0.02162
7.1       -4.24693        0.02408         0.02232
7.2       -4.35443        0.02447         0.02301
7.3       -4.46262        0.02485         0.02372
7.4       -4.57148        0.02522         0.02443
7.5       -4.681          0.02558         0.02515
7.6       -4.79115        0.02594         0.02587
7.7       -4.90193        0.02629         0.0266
7.8       -5.01332        0.02664         0.02733
7.9       -5.1253         0.02698         0.02807
8.0       -5.23786        0.02732         0.02881
8.1       -5.35099        0.02766         0.02955
8.2       -5.46466        0.028           0.03029
8.3       -5.57887        0.02834         0.03104
8.4       -5.6936         0.02868         0.0318
8.5       -5.80884        0.02902         0.03255
8.6       -5.92458        0.02937         0.03331
8.7       -6.04081        0.02972         0.03407
8.8       -6.15751        0.03008         0.03483
8.9       -6.27467        0.03046         0.03559
9.0       -6.39228        0.03084         0.03635
9.1       -6.51034        0.03123         0.03712
9.2       -6.62882        0.03163         0.03788
9.3       -6.74772        0.03205         0.03864
9.4       -6.86704        0.03248         0.03941
9.5       -6.98676        0.03293         0.04017
9.6       -7.10687        0.03339         0.04093
9.7       -7.22736        0.03387         0.04169
9.8       -7.34823        0.03437         0.04244
9.9       -7.46947        0.03488         0.0432
10.0      -7.59106        0.03542         0.04395
10.1      -7.71301        0.03597         0.04471
10.2      -7.83531        0.03655         0.04545
10.3      -7.95793        0.03714         0.0462
10.4      -8.08089        0.03775         0.04694
10.5      -8.20418        0.03839         0.04768
10.6      -8.32778        0.03904         0.04844
10.7      -8.45169        0.03971         0.05077
10.8      -8.5759         0.04041         0.05312
10.9      -8.70042        0.04112         0.05551
11.0      -8.82522        0.04185         0.05792
11.1      -8.95031        0.0426          0.06037
11.2      -9.07569        0.04337         0.06283
11.3      -9.20133        0.04415         0.06533
11.4      -9.32725        0.04496         0.06785
11.5      -9.45344        0.04577         0.0704
11.6      -9.57988        0.04661         0.07297
11.7      -9.70658        0.04745         0.07558
11.8      -9.83353        0.04831         0.0782
11.9      -9.96072        0.04918         0.08085
12.0      -10.08815       0.05006         0.08353
12.1      -10.21582       0.05095         0.08623
12.2      -10.34372       0.05184         0.08896
12.3      -10.47184       0.05273         0.09172
12.4      -10.60019       0.05363         0.09449
12.5      -10.72875       0.05452         0.09729
12.6      -10.85752       0.05542         0.10011
12.7      -10.98649       0.0563          0.10296
12.8      -11.11567       0.05717         0.10584
12.9      -11.24504       0.05803         0.10873
13.0      -11.3746        0.05888         0.11165
13.1      -11.50435       0.0597          0.11459
13.2      -11.63427       0.0605          0.11755
13.3      -11.76437       0.06128         0.12052
13.4      -11.89463       0.06202         0.12353
13.5      -12.02506       0.06273         0.12654
13.6      -12.15564       0.0634          0.12957
13.7      -12.28637       0.06403         0.13262
13.8      -12.41725       0.06462         0.13568
13.9      -12.54826       0.06516         0.13875
14.0      -12.6794        0.06565         0.14183
14.1      -12.81067       0.06608         0.14492
14.2      -12.94206       0.06647         0.148
14.3      -13.07357       0.06679         0.1511
14.4      -13.20519       0.06707         0.15419
14.5      -13.33691       0.06728         0.15727
14.6      -13.46874       0.06743         0.16036
14.7      -13.60066       0.06753         0.16344
14.8      -13.73267       0.06757         0.16652
14.9      -13.86478       0.06755         0.16959
15.0      -13.99697       0.06747         0.17266
15.1      -14.12925       0.06733         0.17572
15.2      -14.26161       0.06713         0.17879
15.3      -14.39405       0.06688         0.18186
15.4      -14.52656       0.06657         0.18494
15.5      -14.65915       0.06621         0.18802
15.6      -14.79181       0.06579         0.19111
15.7      -14.92079       0.06749         0.19452
15.8      -15.05359       0.06704         0.19778
15.9      -15.18646       0.06653         0.20105
16.0      -15.31553       0.06824         0.20459
16.1      -15.44853       0.06769         0.20804
16.2      -15.58159       0.06709         0.2115

